Fiscal Aggregation and the Limits of IS--LM--BP: Derivations, Aggregation Bias and Reproducible Adversarial Simulations

This paper develops a formal critique of scalar fiscal aggregation in the IS LM BP/Mundell Fleming framework. It shows that when fiscal policy is composed of heterogeneous instruments current purchases, public investment and transfers to different households the aggregate variable G is sufficient for output analysis only under a restrictive gradient condition: all instruments must have identical marginal effects on output. The paper proves this condition, derives composition weighted multipliers, identifies aggregation bias and extends the open economy IS LM BP model to incorporate fiscal composition, public capital, debt dynamics and risk-premium effects. A reproducible computational exercise with symbolic checks, derivative tests, accounting identities, adversarial counterexamples, sensitivity sweeps, Monte Carlo simulations and stress tests confirms the internal consistency of the argument. The contribution is methodological: IS LM BP remains useful as a compact equilibrium framework, but fiscal policy analysis requires vector-valued instruments and state-contingent multipliers rather than a single homogeneous spending variable.

==> cover_letter_springer.txt <==
Dear Editor,

Please consider the manuscript "Fiscal Aggregation and the Limits of IS-LM-BP: Detailed Derivations, Aggregation Bias and Reproducible Adversarial Simulations" for publication in your journal.

The manuscript develops a formal aggregation result for fiscal policy in the IS-LM-BP/Mundell-Fleming tradition. It shows that a scalar public-spending aggregate is locally sufficient for output effects only when all fiscal instruments have identical marginal effects. It then derives the scalar fiscal multiplier as a composition-weighted object, develops a fiscal-composition extension with current spending, public investment, heterogeneous transfers, public capital, debt feedback and open-economy risk, and reports a reproducible computational consistency exercise with 42/42 tests passed.

The manuscript does not claim to estimate empirical fiscal multipliers. Its contribution is methodological and formal: it identifies the condition under which scalar fiscal aggregation is valid and explains why fiscal-composition multipliers require a vector of instruments.

The submission package includes the PDF, LaTeX source, bibliography, figures, tables and replication materials.

Sincerely,
Ricardo Alonzo Fernandez Salguero

The revision also includes an external Colab replication link: https://colab.research.google.com/drive/1B24i_OYeVfsyQGasdQujvq9_hvuOgUut?usp=sharing


==> replication/EXTERNAL_COLAB_LINK.txt <==
https://colab.research.google.com/drive/1B24i_OYeVfsyQGasdQujvq9_hvuOgUut?usp=sharing


==> replication/baseline_trajectories.csv <==
scenario,t,dY,dKg,dB,NX,pi,rho,i_rate
current_spending,0,5.0649350649350655,0.0,0.0,-1.403896103896104,0.4051948051948053,0.02,0.05
current_spending,1,-0.0006132467532467532,0.0,4.088311688311689,3.6794805194805187e-05,-4.905974025974026e-05,0.028176673519808265,0.058176673519808264
current_spending,2,-0.0006316607135064934,0.0,4.211071423376623,3.7899642810389604e-05,-5.0532857080519475e-05,0.028422196046456887,0.05842219604645689
current_spending,3,-0.0006506275897509529,0.0,4.337517265006353,3.903765538505717e-05,-5.2050207180076234e-05,0.028675090972548015,0.058675090972548014
current_spending,4,-0.0006701639843884048,0.0,4.467759895922699,4.0209839063304284e-05,-5.361311875107238e-05,0.028935579674882167,0.058935579674882166
current_spending,5,-0.0006902869983476354,0.0,4.60191332231757,4.141721990085812e-05,-5.522295986781083e-05,0.029203890177892385,0.05920389017789238
current_spending,6,-0.0007110142460470199,0.0,4.7400949736468,4.2660854762821193e-05,-5.6881139683761594e-05,0.029480257353273937,0.05948025735327393
current_spending,7,-0.0007323638708130739,0.0,4.8824258054204925,4.394183224878443e-05,-5.858910966504591e-05,0.029764923125609972,0.05976492312560997
current_spending,8,-0.000754354560761978,0.0,5.029030405079854,4.526127364571868e-05,-6.0348364860958245e-05,0.030058136684172503,0.0600581366841725
current_spending,9,-0.0007770055651579779,0.0,5.180037101053187,4.662033390947867e-05,-6.216044521263823e-05,0.030360154701084958,0.06036015470108495
current_spending,10,-0.0008003367112629766,0.0,5.335578075086511,4.8020202675778596e-05,-6.402693690103813e-05,0.03067124155603674,0.06067124155603674
current_spending,11,-0.0008243684216920702,0.0,5.495789477947135,4.946210530152421e-05,-6.594947373536562e-05,0.0309916695677472,0.060991669567747195
current_spending,12,-0.0008491217322902181,0.0,5.660811548601454,5.0947303937413085e-05,-6.792973858321746e-05,0.03132171923238139,0.06132171923238139
current_spending,13,-0.0008746183105456964,0.0,5.83078873697131,5.2477098632741784e-05,-6.996946484365572e-05,0.031661679469126576,0.061661679469126575
current_spending,14,-0.0009008804745564521,0.0,6.005869830376348,5.4052828473387126e-05,-7.207043796451617e-05,0.03201184787314482,0.06201184787314482
current_spending,15,-0.0009279312125659588,0.0,6.186208083773058,5.567587275395752e-05,-7.42344970052767e-05,0.03237253097612283,0.06237253097612283
current_spending,16,-0.0009557942030856768,0.0,6.371961353904512,5.734765218514061e-05,-7.646353624685415e-05,0.03274404451464773,0.06274404451464773
current_spending,17,-0.0009844938356217306,0.0,6.563292237478203,5.9069630137303834e-05,-7.875950684973845e-05,0.03312671370664367,0.06312671370664366
current_spending,18,-0.0010140552320239441,0.0,6.760368213492961,6.084331392143665e-05,-8.112441856191553e-05,0.033520873536111426,0.06352087353611142
current_spending,19,-0.001044504268475927,0.0,6.963361789839514,6.267025610855561e-05,-8.356034147807416e-05,0.033926869046420685,0.06392686904642068
public_investment,0,4.675324675324675,0.0,0.0,-1.6805194805194805,0.37402597402597404,0.02,0.05
public_investment,1,0.9734022077922078,3.75,4.158441558441559,0.016595867532467536,0.041872176623376625,0.02823670683074329,0.05823670683074329
public_investment,2,0.905227958482987,3.4875,4.107982407792209,0.015436322491020775,0.03893823667863896,0.028142258812362857,0.05814225881236286
public_investment,3,0.8418248228079399,3.2433749999999995,4.068280847499038,0.014358010631523602,0.0362095858246352,0.02806863789830763,0.05806863789830763
public_investment,4,0.7828587902688875,3.016338749999999,4.03880080481858,0.01335524758386674,0.03367185122151101,0.028014856600214924,0.05801485660021492
public_investment,5,0.7280192301253302,2.805195037499999,4.0190502467147375,0.012422746942480176,0.03131166605002643,0.02798000452591594,0.05798000452591594
public_investment,6,0.6770172547820696,2.608831384874999,4.00857829269362,0.011555592410575799,0.029116599087765583,0.027963244049134202,0.0579632440491342
public_investment,7,0.6295841977388135,2.4262131879337487,4.006972535613656,0.010749211894346168,0.02707508921494109,0.027963806205816937,0.05796380620581694
public_investment,8,0.5854701980824012,2.256378264778386,4.013856556089079,0.009999353410623656,0.025176384504719592,0.02798098681287589,0.05798098681287589
public_investment,9,0.5444428840636399,2.098431786243899,4.02888761711692,0.009302062681059584,0.023410485577149767,0.028014142804018663,0.05801414280401866
public_investment,10,0.5062861488227981,1.9515415612068259,4.051754526498972,0.008653662294768633,0.02176809291823832,0.028062688776499825,0.058062688776499824
public_investment,11,0.47079901181332295,1.814933651922348,4.0821756555058375,0.008050732329647588,0.0202405578866113,0.028126093741975437,0.058126093741975436
public_investment,12,0.43779455992487665,1.6878882962877835,4.1198971030446145,0.007490092330263071,0.018819837149627414,0.028203878074177617,0.058203878074177616
public_investment,13,0.40709896272670765,1.5697361155476386,4.164690995349475,0.006968784547350313,0.017498450308879282,0.028295610645808017,0.058295610645808016
public_investment,14,0.37855055664290144,1.4598545874593039,4.216353911919152,0.006484058350611995,0.016269440491822797,0.028400906146856336,0.058400906146856335
public_investment,15,0.3519989932342488,1.3576647663371524,4.2747054290810045,0.006033355732688119,0.015126337701903244,0.028519422576463477,0.058519422576463476
public_investment,16,0.3273044470992325,1.2626282326935516,4.33958677317127,0.005614297827917083,0.014063124734080506,0.0286508589004491,0.0586508589004491
public_investment,17,0.3043368792207603,1.1742442564050029,4.410859575888547,0.005224672374854442,0.013074205476172798,0.028794952866693674,0.05879495286669367
public_investment,18,0.28297535187740774,1.0920471584566527,4.488404724905466,0.00486242205648859,0.012154375429008754,0.02895147897069537,0.05895147897069537
public_investment,19,0.26310739150961626,1.0156038573646868,4.572121303314697,0.004525633656716762,0.011298794290068309,0.02912024656379615,0.05912024656379615
poor_transfer,0,4.792207792207793,0.0,0.0,-1.1875324675324674,0.3833766233766234,0.02,0.05
poor_transfer,1,-0.0006206103896103896,0.0,4.137402597402597,3.723662337662337e-05,-4.9648831168831166e-05,0.02827485654942466,0.05827485654942466
poor_transfer,2,-0.0006392454577792209,0.0,4.261636385194806,3.835472746675325e-05,-5.113963662233767e-05,0.028523327255371947,0.058523327255371946
poor_transfer,3,-0.0006584400811399575,0.0,4.38960054093305,3.950640486839745e-05,-5.2675206491196605e-05,0.028779258888025443,0.058779258888025446
poor_transfer,4,-0.000678211061456347,0.0,4.521407076375647,4.069266368738082e-05,-5.4256884916507764e-05,0.029042875482533086,0.059042875482533085
poor_transfer,5,-0.0006985757049986968,0.0,4.657171366657979,4.1914542299921805e-05,-5.588605639989575e-05,0.029314407801505918,0.05931440780150592
poor_transfer,6,-0.0007195518376926927,0.0,4.797012251284618,4.317311026156156e-05,-5.756414701541542e-05,0.02959409353704559,0.05959409353704559
poor_transfer,7,-0.0007411578207230912,0.0,4.941052138153941,4.4469469243385465e-05,-5.9292625657847295e-05,0.02988217751883942,0.05988217751883942
poor_transfer,8,-0.0007634125666059433,0.0,5.089417110706289,4.580475399635659e-05,-6.107300532847546e-05,0.030178911928505376,0.06017891192850537
poor_transfer,9,-0.0007863355557434199,0.0,5.242237038289466,4.718013334460519e-05,-6.290684445947359e-05,0.030484556520374722,0.060484556520374724
poor_transfer,10,-0.0008099468534757277,0.0,5.399645689838184,4.859681120854366e-05,-6.479574827805821e-05,0.030799378848905563,0.06079937884890556
poor_transfer,11,-0.0008342671276450434,0.0,5.561780850966956,5.00560276587026e-05,-6.674137021160347e-05,0.03112365450292683,0.061123654502926825
poor_transfer,12,-0.0008593176666868412,0.0,5.728784444578942,5.1559060001210474e-05,-6.87454133349473e-05,0.03145766734691758,0.06145766734691758
poor_transfer,13,-0.000885120398264447,0.0,5.900802655096314,5.310722389586682e-05,-7.080963186115576e-05,0.03180170976953314,0.06180170976953314
poor_transfer,14,-0.0009116979084631337,0.0,6.077986056420891,5.470187450778802e-05,-7.293583267705069e-05,0.032156082939595695,0.062156082939595694
poor_transfer,15,-0.0009390734615605562,0.0,6.2604897437370415,5.634440769363337e-05,-7.512587692484449e-05,0.032521097069773755,0.06252109706977375
poor_transfer,16,-0.0009672710203908351,0.0,6.448473469272233,5.80362612234501e-05,-7.738168163126681e-05,0.032897071688181394,0.0628970716881814
poor_transfer,17,-0.0009963152673201105,0.0,6.642101782134071,5.977891603920663e-05,-7.970522138560884e-05,0.03328433591813505,0.06328433591813505
poor_transfer,18,-0.0010262316258519315,0.0,6.841544172346211,6.157389755111588e-05,-8.209853006815453e-05,0.03368322876631345,0.06368322876631345
poor_transfer,19,-0.0010570462828813874,0.0,7.0469752192092505,6.342277697288324e-05,-8.4563702630511e-05,0.03409409941957252,0.06409409941957252
rich_transfer,0,1.8701298701298703,0.0,0.0,-1.912207792207792,0.14961038961038964,0.02,0.05
rich_transfer,1,-0.0006995064935064935,0.0,4.663376623376624,4.197038961038961e-05,-5.596051948051948e-05,0.029326818488454205,0.059326818488454204
rich_transfer,2,-0.0007205105749870129,0.0,4.803403833246753,4.3230634499220774e-05,-5.7640845998961034e-05,0.029606876885057393,0.05960687688505739
rich_transfer,3,-0.0007421453460221479,0.0,4.947635640147653,4.4528720761328874e-05,-5.937162768177184e-05,0.029895344718135604,0.0598953447181356
rich_transfer,4,-0.000764429744327155,0.0,5.096198295514367,4.58657846596293e-05,-6.11543795461724e-05,0.030192474505335538,0.06019247450533553
rich_transfer,5,-0.0007873832762600666,0.0,5.249221841733777,4.7242996575603994e-05,-6.299066210080533e-05,0.030498526347108264,0.06049852634710826
rich_transfer,6,-0.0008110260338963275,0.0,5.406840225975517,4.866156203377965e-05,-6.488208271170621e-05,0.03081376815442601,0.060813768154426004
rich_transfer,7,-0.0008353787126161327,0.0,5.5691914174408845,5.012272275696796e-05,-6.683029700929061e-05,0.031138475883338207,0.061138475883338206
rich_transfer,8,-0.0008604626292198572,0.0,5.736417528132382,5.162775775319143e-05,-6.883701033758858e-05,0.03147293377657239,0.06147293377657239
rich_transfer,9,-0.0008862997405874417,0.0,5.908664937249612,5.3177984435246505e-05,-7.090397924699534e-05,0.03181743461239153,0.06181743461239153
rich_transfer,10,-0.0009129126628980609,0.0,6.0860844193204064,5.4774759773883654e-05,-7.303301303184487e-05,0.032172279960925934,0.06217227996092593
rich_transfer,11,-0.000940324691426901,0.0,6.26883127617934,5.641948148561406e-05,-7.522597531415207e-05,0.032537780448204,0.06253778044820399
rich_transfer,12,-0.0009685598209363766,0.0,6.457065472909178,5.8113589256182596e-05,-7.748478567491013e-05,0.032914256028113424,0.06291425602811343
rich_transfer,13,-0.0009976427666796332,0.0,6.650951777864221,5.9858566000777986e-05,-7.981142133437066e-05,0.03330203626253104,0.06330203626253103
rich_transfer,14,-0.0010275989860347224,0.0,6.850659906898151,6.165593916208334e-05,-8.220791888277779e-05,0.03370146060986659,0.06370146060986659
rich_transfer,15,-0.0010584547007883873,0.0,7.056364671922582,6.350728204730324e-05,-8.467637606307098e-05,0.03411287872227341,0.0641128787222734
rich_transfer,16,-0.0010902369200889604,0.0,7.268246133926402,6.541421520533762e-05,-8.721895360711683e-05,0.03453665075178625,0.06453665075178625
rich_transfer,17,-0.0011229734640884716,0.0,7.48648976058981,6.73784078453083e-05,-8.983787712707773e-05,0.03497314766565465,0.06497314766565465
rich_transfer,18,-0.0011566929882946561,0.0,7.711286588631041,6.940157929767936e-05,-9.25354390635725e-05,0.035422751571148096,0.0654227515711481
rich_transfer,19,-0.0011914250086541797,0.0,7.9428333910278655,7.148550051925077e-05,-9.531400069233438e-05,0.03588585605011754,0.06588585605011754
mixed_policy,0,4.100649350649351,0.0,0.0,-1.5460389610389609,0.3280519480519481,0.02,0.05
mixed_policy,1,0.24286721103896103,0.9375,4.261883116883117,0.0041779673376623385,0.010429376883116884,0.028503114955622084,0.05850311495562208
mixed_policy,2,0.22580913543417855,0.871875,4.346023512402597,0.003888951873949286,0.009694730834734284,0.02867246380925668,0.058672463809256684
mixed_policy,3,0.20994340244775672,0.8108437499999999,4.435758573396523,0.003620270853134596,0.00901137219582054,0.028852931002230613,0.058852931002230616
mixed_policy,4,0.19518649636967889,0.7540846874999998,4.5310415181578225,0.0033705039678192644,0.008375706709574313,0.029044429531197083,0.05904442953119708
mixed_policy,5,0.18146074603643095,0.7012987593749997,4.631839194356015,0.0031383304253141397,0.007784391592914478,0.02924689889698833,0.05924689889698833
mixed_policy,6,0.1686939156661084,0.6522078462187497,4.738131435900138,0.0029225219844084913,0.007234317929588674,0.02946030391469266,0.05946030391469266
mixed_policy,7,0.15681882433366529,0.6065532969834372,4.849910474157243,0.002721936479648827,0.006722594295652226,0.029684633619730998,0.059684633619730997
mixed_policy,8,0.14577299208145333,0.5640945661945965,4.9671804000019,0.002535511799004731,0.006246531531048141,0.02991990026457663,0.05991990026457663
mixed_policy,9,0.13549831080053779,0.5246079465609748,5.089956673427296,0.0023622602831872286,0.0058036285770576655,0.03016613840104752,0.06016613840104752
mixed_policy,10,0.12594073814879034,0.48788539030170647,5.218265677686018,0.002201263517106709,0.005391559305006846,0.030423404043379582,0.06042340404337958
mixed_policy,11,0.11705001289313974,0.453733412980587,5.3521443151498165,0.002051667486023357,0.0050081602668375445,0.03069177390756233,0.06069177390756233
mixed_policy,12,0.1087793901762408,0.42197207407194587,5.491639642283546,0.001912678070864469,0.004651419303008585,0.03097134472268362,0.06097134472268362
mixed_policy,13,0.10108539531280446,0.39243402888690965,5.636808541320328,0.001783556858969925,0.004319464947710024,0.0312622326102855,0.061262232610285496
mixed_policy,14,0.09392759481846179,0.36496364686482596,5.787717426403633,0.0016636172481888124,0.004010556575574613,0.031564572527980686,0.061564572527980685
mixed_policy,15,0.08726838346483348,0.3394161915842881,5.94444198212842,0.001552220823795753,0.003723075237977513,0.031878517773816055,0.061878517773816054
mixed_policy,16,0.08107278623891677,0.3156570581733879,6.1070669325686024,0.0014487739891327518,0.003455515140648818,0.032204239548096286,0.062204239548096285
mixed_policy,17,0.0753082741634325,0.2935610641012507,6.275685839022656,0.001352724832219065,0.0032064757177025934,0.032541926569598895,0.0625419265695989
mixed_policy,18,0.0699445930078093,0.27301178961416317,6.450400924843918,0.001263560211814706,0.0029746542603287774,0.03289178474331767,0.06289178474331766
mixed_policy,19,0.06495360398740119,0.2539009643411717,6.6313229258478295,0.0011808030475793634,0.002758839061316847,0.03325403687707019,0.06325403687707018


==> replication/colab_one_cell_is_lm_bp_extended_validation.txt <==

# ============================================================
# IS-LM-BP Fiscal Composition: Extended Validation Battery
# One-cell Colab script, English-only
# ============================================================

import os
import json
import math
import zipfile
import traceback
from pathlib import Path

import numpy as np
import pandas as pd
import sympy as sp
import matplotlib.pyplot as plt

try:
    from IPython.display import display
except Exception:
    display = print

# In Colab this will write into the current notebook directory.
OUT = Path.cwd() / "is_lm_bp_extended_validation_outputs"
OUT.mkdir(parents=True, exist_ok=True)

LOG_LINES = []
TEST_ROWS = []

def log(message=""):
    print(message)
    LOG_LINES.append(str(message))

def record_test(test_id, name, passed, details=""):
    TEST_ROWS.append({
        "test_id": test_id,
        "name": name,
        "passed": bool(passed),
        "details": str(details)
    })
    status = "PASS" if passed else "FAIL"
    log(f"[{status}] {test_id} | {name} | {details}")

def finite(x):
    return np.isfinite(np.asarray(x, dtype=float)).all()

SCENARIOS = {
    "current_spending": {"Gc": 1.0, "Gi": 0.0, "TRp": 0.0, "TRr": 0.0},
    "public_investment": {"Gc": 0.0, "Gi": 1.0, "TRp": 0.0, "TRr": 0.0},
    "poor_transfer": {"Gc": 0.0, "Gi": 0.0, "TRp": 1.0, "TRr": 0.0},
    "rich_transfer": {"Gc": 0.0, "Gi": 0.0, "TRp": 0.0, "TRr": 1.0},
    "mixed_policy": {"Gc": 0.25, "Gi": 0.25, "TRp": 0.25, "TRr": 0.25},
}

def baseline_params():
    return {
        "beta": 0.96,
        "cbar": 0.68,
        "open_m": 0.22,
        "financial_penalty": 0.18,
        "risk_penalty": 0.05,
        "risk_den_sens": 0.35,
        "debt_anchor": 0.60,
        "mu_c": 0.22,
        "mu_i": 0.28,
        "mu_p": 0.18,
        "mu_r": 0.36,
        "c_p": 0.90,
        "c_r": 0.45,
        "phi": 0.75,
        "psi": 0.12,
        "delta_g": 0.07,
        "zeta": 0.08,
        "chi": 0.02,
        "nx_y": 0.06,
        "lambda_pi": 0.08,
        "tax_rate": 0.18,
        "r": 0.03,
        "debt_ratio0": 0.60,
        "rho0": 0.02,
        "rho_debt": 0.20,
        "risk_drag": 0.015,
    }

def validate_params(p):
    required = set(baseline_params())
    missing = required - set(p)
    if missing:
        raise ValueError(f"Missing parameters: {missing}")
    if not (0.0 < p["beta"] < 1.0):
        raise ValueError("beta must be in (0,1)")
    if not (0.0 <= p["delta_g"] < 1.0):
        raise ValueError("delta_g must be in [0,1)")
    for key in ["mu_c", "mu_i", "mu_p", "mu_r", "c_p", "c_r", "cbar"]:
        if not (0.0 <= p[key] <= 1.0):
            raise ValueError(f"{key} must be in [0,1]")
    return True

def denominator(p):
    validate_params(p)
    debt_excess = max(p["debt_ratio0"] - p["debt_anchor"], 0.0)
    risk = p["risk_penalty"] + p["risk_den_sens"] * debt_excess
    return max(0.15, 1.0 - p["cbar"] + p["open_m"] + p["financial_penalty"] + risk)

def direct_coefficients(p):
    return {
        "current_spending": 1.0 - p["mu_c"],
        "public_investment": 1.0 - p["mu_i"],
        "poor_transfer": p["c_p"] * (1.0 - p["mu_p"]),
        "rich_transfer": p["c_r"] * (1.0 - p["mu_r"]),
    }

def simulate_policy(p, allocation, H=20, shock_size=5.0):
    validate_params(p)
    D = denominator(p)
    Y0 = 100.0
    Kg0 = 100.0

    dKg = np.zeros(H + 1)
    dB = np.zeros(H + 1)
    dY = np.zeros(H)
    dYstar = np.zeros(H)
    NX = np.zeros(H)
    pi = np.zeros(H)
    rho = np.zeros(H)
    i_rate = np.zeros(H)
    components = []

    for t in range(H):
        if t == 0:
            Gc = shock_size * allocation["Gc"]
            Gi = shock_size * allocation["Gi"]
            TRp = shock_size * allocation["TRp"]
            TRr = shock_size * allocation["TRr"]
        else:
            Gc = Gi = TRp = TRr = 0.0

        dYstar[t] = p["psi"] * (Y0 / Kg0) * dKg[t]

        demand = (
            (1.0 - p["mu_c"]) * Gc
            + (1.0 - p["mu_i"]) * Gi
            + p["c_p"] * (1.0 - p["mu_p"]) * TRp
            + p["c_r"] * (1.0 - p["mu_r"]) * TRr
        ) / D

        supply = (p["zeta"] * dKg[t] + dYstar[t]) / D

        initial_debt_excess = max(p["debt_ratio0"] - p["debt_anchor"], 0.0)
        dynamic_debt_excess = max(dB[t] / Y0, 0.0)
        risk_drag = p["risk_drag"] * (initial_debt_excess + dynamic_debt_excess)

        dY[t] = demand + supply - risk_drag

        fiscal_imports = p["mu_c"] * Gc + p["mu_i"] * Gi + p["mu_p"] * TRp + p["mu_r"] * TRr
        NX[t] = -fiscal_imports - p["nx_y"] * dY[t] + p["chi"] * dKg[t]
        pi[t] = p["lambda_pi"] * (dY[t] - dYstar[t])

        fiscal_cost = Gc + Gi + TRp + TRr
        tax_feedback = p["tax_rate"] * dY[t]
        dB[t + 1] = (1.0 + p["r"]) * dB[t] + fiscal_cost - tax_feedback
        dKg[t + 1] = (1.0 - p["delta_g"]) * dKg[t] + p["phi"] * Gi

        total_debt_ratio = p["debt_ratio0"] + dB[t] / max(Y0 + dY[t], 1e-9)
        rho[t] = p["rho0"] + p["rho_debt"] * max(total_debt_ratio - p["debt_anchor"], 0.0)
        i_rate[t] = p["r"] + rho[t]

        components.append({
            "t": t,
            "Gc": Gc,
            "Gi": Gi,
            "TRp": TRp,
            "TRr": TRr,
            "D": D,
            "demand": demand,
            "supply": supply,
            "risk_drag": risk_drag,
            "dY": dY[t],
            "dYstar": dYstar[t],
            "fiscal_imports": fiscal_imports,
            "NX": NX[t],
            "pi": pi[t],
            "fiscal_cost": fiscal_cost,
            "tax_feedback": tax_feedback,
            "dB_start": dB[t],
            "dB_next": dB[t + 1],
            "dKg_start": dKg[t],
            "dKg_next": dKg[t + 1],
            "rho": rho[t],
            "i_rate": i_rate[t],
        })

    disc = np.array([p["beta"] ** t for t in range(H)])
    return {
        "pvY": float(np.dot(disc, dY)),
        "pvNX": float(np.dot(disc, NX)),
        "pvPiAbs": float(np.dot(disc, np.abs(pi))),
        "impactY": float(dY[0]),
        "terminal_debt_ratio_dev": float(dB[-1] / max(Y0 + dY[-1], 1e-9)),
        "dY": dY,
        "dKg": dKg[:-1],
        "dKg_next_all": dKg[1:],
        "dB": dB[:-1],
        "dB_next_all": dB[1:],
        "NX": NX,
        "pi": pi,
        "rho": rho,
        "i_rate": i_rate,
        "components": pd.DataFrame(components),
    }

def run_scenarios(p, H=20, shock_size=5.0):
    return {name: simulate_policy(p, alloc, H=H, shock_size=shock_size) for name, alloc in SCENARIOS.items()}

def draw_params(rng, extreme=False):
    if not extreme:
        return {
            "beta": rng.uniform(0.90, 0.985),
            "cbar": rng.uniform(0.48, 0.88),
            "open_m": rng.uniform(0.02, 0.55),
            "financial_penalty": rng.uniform(0.00, 0.70),
            "risk_penalty": rng.uniform(0.00, 0.40),
            "risk_den_sens": rng.uniform(0.00, 0.80),
            "debt_anchor": rng.uniform(0.45, 0.75),
            "mu_c": rng.uniform(0.02, 0.70),
            "mu_i": rng.uniform(0.02, 0.90),
            "mu_p": rng.uniform(0.02, 0.60),
            "mu_r": rng.uniform(0.05, 0.80),
            "c_p": rng.uniform(0.65, 0.98),
            "c_r": rng.uniform(0.15, 0.70),
            "phi": rng.uniform(0.00, 1.00),
            "psi": rng.uniform(0.00, 0.25),
            "delta_g": rng.uniform(0.02, 0.18),
            "zeta": rng.uniform(0.00, 0.20),
            "chi": rng.uniform(-0.02, 0.08),
            "nx_y": rng.uniform(0.01, 0.12),
            "lambda_pi": rng.uniform(0.02, 0.20),
            "tax_rate": rng.uniform(0.08, 0.32),
            "r": rng.uniform(0.00, 0.08),
            "debt_ratio0": rng.uniform(0.15, 1.50),
            "rho0": rng.uniform(0.00, 0.08),
            "rho_debt": rng.uniform(0.00, 0.60),
            "risk_drag": rng.uniform(0.00, 0.08),
        }
    return {
        "beta": rng.uniform(0.80, 0.995),
        "cbar": rng.uniform(0.10, 0.95),
        "open_m": rng.uniform(0.00, 1.20),
        "financial_penalty": rng.uniform(0.00, 1.50),
        "risk_penalty": rng.uniform(0.00, 1.00),
        "risk_den_sens": rng.uniform(0.00, 1.50),
        "debt_anchor": rng.uniform(0.20, 1.00),
        "mu_c": rng.uniform(0.00, 1.00),
        "mu_i": rng.uniform(0.00, 1.00),
        "mu_p": rng.uniform(0.00, 1.00),
        "mu_r": rng.uniform(0.00, 1.00),
        "c_p": rng.uniform(0.05, 1.00),
        "c_r": rng.uniform(0.05, 1.00),
        "phi": rng.uniform(0.00, 1.00),
        "psi": rng.uniform(0.00, 0.60),
        "delta_g": rng.uniform(0.00, 0.40),
        "zeta": rng.uniform(0.00, 0.60),
        "chi": rng.uniform(-0.20, 0.30),
        "nx_y": rng.uniform(0.00, 0.40),
        "lambda_pi": rng.uniform(0.00, 0.60),
        "tax_rate": rng.uniform(0.00, 0.60),
        "r": rng.uniform(0.00, 0.20),
        "debt_ratio0": rng.uniform(0.00, 3.00),
        "rho0": rng.uniform(0.00, 0.30),
        "rho_debt": rng.uniform(0.00, 2.00),
        "risk_drag": rng.uniform(0.00, 0.20),
    }

def symbolic_tests():
    log("=" * 78)
    log("SYMBOLIC TESTS")
    log("=" * 78)

    try:
        Gc, Gi, TR, lam = sp.symbols("G_c G_i TR lambda", real=True)
        aC, aI, aT = sp.symbols("a_C a_I a_T", real=True)
        S = Gc + Gi + TR

        F_linear = aC * Gc + aI * Gi + aT * TR
        grad_linear = sp.Matrix([sp.diff(F_linear, Gc), sp.diff(F_linear, Gi), sp.diff(F_linear, TR)])
        condition = sp.solve([sp.Eq(aC, lam), sp.Eq(aI, lam), sp.Eq(aT, lam)], [aC, aI, aT], dict=True)
        record_test("SYM-01", "Linear aggregation sufficiency", (grad_linear == sp.Matrix([aC, aI, aT])) and bool(condition), "Requires a_C=a_I=a_T.")

        v1 = sp.Matrix([-1, 1, 0])
        v2 = sp.Matrix([-1, 0, 1])
        record_test("SYM-02", "Zero-sum recompositions can affect output", sp.simplify(grad_linear.dot(v1)) == -aC + aI and sp.simplify(grad_linear.dot(v2)) == -aC + aT, "Composition changes are invisible to scalar G.")

        f = sp.Function("f")
        F_agg = f(S)
        grad_agg = sp.Matrix([sp.diff(F_agg, Gc), sp.diff(F_agg, Gi), sp.diff(F_agg, TR)])
        zero_sum = sp.Matrix([2, -1, -1])
        record_test("SYM-03", "If F=f(sum G), zero-sum changes have zero first-order effect", sp.simplify(grad_agg.dot(zero_sum)) == 0, "Aggregation case verified.")

        gamma = sp.symbols("gamma", real=True)
        F_nonagg = f(S) + gamma * (Gc - Gi) ** 2
        grad_nonagg = sp.Matrix([sp.diff(F_nonagg, Gc), sp.diff(F_nonagg, Gi), sp.diff(F_nonagg, TR)])
        record_test("SYM-04", "Nonlinear composition term violates aggregation", sp.simplify(grad_nonagg.dot(v1)) != 0, "Counterexample verified.")

        c, t, b, k, h, kappa = sp.symbols("c t b k h kappa", positive=True, real=True)
        D_flex = 1 - c * (1 - t) + k * (b + kappa) / h
        record_test("SYM-05", "Flexible denominator rises with capital mobility", sp.diff(D_flex, kappa) == k / h, "dD/dkappa=k/h.")

        beta, psi, Ystar, Kg, phi, delta = sp.symbols("beta psi Ystar K_g phi delta", positive=True, real=True)
        H = 6
        pv_sum = sum((beta ** s) * psi * (Ystar / Kg) * phi * ((1 - delta) ** (s - 1)) for s in range(1, H + 1))
        pv_closed = psi * (Ystar / Kg) * phi * beta * (1 - (beta * (1 - delta)) ** H) / (1 - beta * (1 - delta))
        record_test("SYM-06", "Public-capital PV equals finite geometric expression", sp.simplify(pv_sum - pv_closed) == 0, "Geometric PV verified.")

    except Exception:
        record_test("SYM-ERROR", "Symbolic tests failed", False, traceback.format_exc())

def deterministic_tests():
    log("=" * 78)
    log("DETERMINISTIC AND ADVERSARIAL TESTS")
    log("=" * 78)

    try:
        p = baseline_params()
        r = run_scenarios(p)

        pv = {s: r[s]["pvY"] for s in SCENARIOS}
        record_test("DET-01", "Same aggregate G gives different PV(Y)", max(pv.values()) - min(pv.values()) > 1e-8, ", ".join(f"{k}={v:.4f}" for k, v in pv.items()))

        common = 5.0 / denominator(p)
        record_test("DET-02", "Scalar-G model gives identical prediction", all(abs(common - 5.0 / denominator(p)) < 1e-12 for _ in SCENARIOS), f"common={common:.6f}")

        coeff = direct_coefficients(p)
        D = denominator(p)
        eps = 1e-5
        mapping = {"current_spending": "Gc", "public_investment": "Gi", "poor_transfer": "TRp", "rich_transfer": "TRr"}
        ok = True
        parts = []
        for scen, key in mapping.items():
            alloc = {"Gc": 0.0, "Gi": 0.0, "TRp": 0.0, "TRr": 0.0}
            alloc[key] = 1.0
            fd = simulate_policy(p, alloc, H=1, shock_size=eps)["impactY"] / eps
            analytic = coeff[scen] / D
            ok &= abs(fd - analytic) < 1e-7
            parts.append(f"{scen}: fd={fd:.8f}, an={analytic:.8f}")
        record_test("DET-03", "Finite-difference derivatives match analytic derivatives", ok, "; ".join(parts))

        comp = r["current_spending"]["components"]
        debt_ok = True
        for _, row in comp.iterrows():
            pred = (1 + p["r"]) * row["dB_start"] + row["fiscal_cost"] - row["tax_feedback"]
            debt_ok &= abs(pred - row["dB_next"]) < 1e-10
        record_test("DET-04", "Debt identity holds", debt_ok, "All baseline periods checked.")

        inv_comp = r["public_investment"]["components"]
        kg_ok = True
        nx_ok = True
        for _, row in inv_comp.iterrows():
            kg_pred = (1 - p["delta_g"]) * row["dKg_start"] + p["phi"] * row["Gi"]
            nx_pred = -row["fiscal_imports"] - p["nx_y"] * row["dY"] + p["chi"] * row["dKg_start"]
            kg_ok &= abs(kg_pred - row["dKg_next"]) < 1e-10
            nx_ok &= abs(nx_pred - row["NX"]) < 1e-10
        record_test("DET-05", "Public-capital identity holds", kg_ok, "All investment periods checked.")
        record_test("DET-06", "External-balance decomposition holds", nx_ok, "NX identity checked.")

        p2 = baseline_params(); p2.update({"mu_c": 0.70, "mu_p": 0.02, "c_p": 0.98, "phi": 0.0, "psi": 0.0, "zeta": 0.0})
        r2 = run_scenarios(p2)
        record_test("DET-07", "Poor transfers can dominate current spending in impact", r2["poor_transfer"]["impactY"] > r2["current_spending"]["impactY"], f"poor={r2['poor_transfer']['impactY']:.4f}; current={r2['current_spending']['impactY']:.4f}")

        p3 = baseline_params(); p3.update({"mu_i": 0.95, "phi": 0.0, "psi": 0.0, "zeta": 0.0, "chi": 0.0})
        r3 = run_scenarios(p3); best3 = max(r3, key=lambda s: r3[s]["pvY"])
        record_test("DET-08", "Public investment does not universally dominate", best3 != "public_investment", f"best={best3}; investment PV={r3['public_investment']['pvY']:.4f}")

        p4 = baseline_params(); p4.update({"mu_i": 0.02, "phi": 0.98, "psi": 0.25, "zeta": 0.18, "delta_g": 0.02})
        r4 = run_scenarios(p4); best4 = max(r4, key=lambda s: r4[s]["pvY"])
        record_test("DET-09", "Public investment dominates under favorable conditions", best4 == "public_investment", ", ".join(f"{k}={v['pvY']:.4f}" for k, v in r4.items()))

        p5 = baseline_params()
        target = 0.70
        p5.update({"mu_c": 1-target, "mu_i": 1-target, "c_p": 1.0, "mu_p": 1-target, "c_r": 1.0, "mu_r": 1-target, "phi": 0.0, "psi": 0.0, "zeta": 0.0, "chi": 0.0, "risk_drag": 0.0, "tax_rate": 0.0})
        r5 = run_scenarios(p5)
        vals = [r5[s]["pvY"] for s in ["current_spending", "public_investment", "poor_transfer", "rich_transfer"]]
        record_test("DET-10", "Aggregation passes when marginal effects are homogeneous", max(vals) - min(vals) < 1e-9, ", ".join(f"{v:.8f}" for v in vals))

        p6l = baseline_params(); p6l.update({"debt_ratio0": 0.25, "risk_drag": 0.04, "risk_den_sens": 0.60})
        p6h = baseline_params(); p6h.update({"debt_ratio0": 1.50, "risk_drag": 0.04, "risk_den_sens": 0.60})
        yl = run_scenarios(p6l)["current_spending"]["pvY"]
        yh = run_scenarios(p6h)["current_spending"]["pvY"]
        record_test("DET-11", "Higher fiscal fragility lowers net fiscal effect", yh < yl, f"low debt PV={yl:.4f}; high debt PV={yh:.4f}")

        p7l = baseline_params(); p7l.update({"open_m": 0.05})
        p7h = baseline_params(); p7h.update({"open_m": 0.80})
        yl = run_scenarios(p7l)["current_spending"]["impactY"]
        yh = run_scenarios(p7h)["current_spending"]["impactY"]
        record_test("DET-12", "Higher openness lowers impact multiplier", yh < yl, f"low open={yl:.4f}; high open={yh:.4f}")

        p8l = baseline_params(); p8l.update({"financial_penalty": 0.00})
        p8h = baseline_params(); p8h.update({"financial_penalty": 0.90})
        yl = run_scenarios(p8l)["current_spending"]["impactY"]
        yh = run_scenarios(p8h)["current_spending"]["impactY"]
        record_test("DET-13", "Financial penalty lowers impact", yh < yl, f"low penalty={yl:.4f}; high penalty={yh:.4f}")

        p9l = baseline_params(); p9l.update({"risk_penalty": 0.00})
        p9h = baseline_params(); p9h.update({"risk_penalty": 0.80})
        yl = run_scenarios(p9l)["current_spending"]["impactY"]
        yh = run_scenarios(p9h)["current_spending"]["impactY"]
        record_test("DET-14", "Risk penalty lowers impact", yh < yl, f"low risk={yl:.4f}; high risk={yh:.4f}")

        c_val, t_val, k_val, h_val, b_val = 0.70, 0.15, 0.50, 1.20, 0.40
        M_low = 1.0 / (1 - c_val * (1 - t_val) + k_val * (b_val + 0.1) / h_val)
        M_high = 1.0 / (1 - c_val * (1 - t_val) + k_val * (b_val + 20.0) / h_val)
        record_test("DET-15", "Flexible-rate multiplier falls with capital mobility", M_high < M_low, f"M_low={M_low:.4f}; M_high={M_high:.4f}")

        p10 = baseline_params(); p10.update({"risk_drag": 0.0, "tax_rate": 0.0, "phi": 0.0, "psi": 0.0, "zeta": 0.0, "chi": 0.0})
        y_small = simulate_policy(p10, SCENARIOS["current_spending"], H=10, shock_size=2.0)["pvY"]
        y_big = simulate_policy(p10, SCENARIOS["current_spending"], H=10, shock_size=4.0)["pvY"]
        record_test("DET-16", "Shock-size linearity holds in linearized case", abs(y_big - 2 * y_small) < 1e-10, f"small={y_small:.6f}; big={y_big:.6f}")

        p11 = baseline_params(); p11.update({"mu_i": 0.10, "phi": 0.90, "psi": 0.18, "zeta": 0.12, "delta_g": 0.03})
        H5 = simulate_policy(p11, SCENARIOS["public_investment"], H=5, shock_size=5.0)["pvY"]
        H20 = simulate_policy(p11, SCENARIOS["public_investment"], H=20, shock_size=5.0)["pvY"]
        record_test("DET-17", "Productive investment gains with longer horizon", H20 > H5, f"H5={H5:.4f}; H20={H20:.4f}")

        p12l = baseline_params(); p12l.update({"beta": 0.85, "mu_i": 0.05, "phi": 0.90, "psi": 0.18, "zeta": 0.12})
        p12h = baseline_params(); p12h.update({"beta": 0.98, "mu_i": 0.05, "phi": 0.90, "psi": 0.18, "zeta": 0.12})
        yl = simulate_policy(p12l, SCENARIOS["public_investment"], H=20, shock_size=5.0)["pvY"]
        yh = simulate_policy(p12h, SCENARIOS["public_investment"], H=20, shock_size=5.0)["pvY"]
        record_test("DET-18", "Higher beta raises PV of future-oriented investment", yh > yl, f"beta low={yl:.4f}; beta high={yh:.4f}")

        p13 = baseline_params()
        p13.update({"risk_drag": 0.0, "tax_rate": 0.0, "risk_den_sens": 0.0, "open_m": 0.20, "financial_penalty": 0.10, "risk_penalty": 0.0, "delta_g": 0.05, "phi": 0.80, "psi": 0.15, "zeta": 0.10, "mu_i": 0.20, "mu_c": 0.30})
        H = 12
        D13 = denominator(p13)
        demand_diff = ((1 - p13["mu_i"]) - (1 - p13["mu_c"])) * 5.0 / D13
        future = 0.0
        for t in range(1, H):
            dkg_t = p13["phi"] * 5.0 * ((1 - p13["delta_g"]) ** (t - 1))
            future += (p13["beta"] ** t) * ((p13["zeta"] * dkg_t + p13["psi"] * dkg_t) / D13)
        closed_diff = demand_diff + future
        sim_diff = simulate_policy(p13, SCENARIOS["public_investment"], H=H, shock_size=5.0)["pvY"] - simulate_policy(p13, SCENARIOS["current_spending"], H=H, shock_size=5.0)["pvY"]
        record_test("DET-19", "Restricted closed-form difference matches simulation", abs(closed_diff - sim_diff) < 1e-8, f"closed={closed_diff:.8f}; sim={sim_diff:.8f}")

        rA = run_scenarios(baseline_params())["public_investment"]["pvY"]
        rB = run_scenarios(baseline_params())["public_investment"]["pvY"]
        record_test("DET-20", "Deterministic reproducibility", abs(rA - rB) < 1e-12, f"A={rA:.10f}; B={rB:.10f}")

        finite_ok = True
        for scen, result in r.items():
            for key in ["dY", "dKg", "dB", "NX", "pi", "rho", "i_rate"]:
                finite_ok &= finite(result[key])
        record_test("DET-21", "Baseline trajectories are finite", finite_ok, "All arrays checked.")

    except Exception:
        record_test("DET-ERROR", "Deterministic tests failed", False, traceback.format_exc())

def monte_carlo_tests(N=3000, stress_N=500, seed=20260504):
    log("=" * 78)
    log("MONTE CARLO AND STRESS TESTS")
    log("=" * 78)

    try:
        rng = np.random.default_rng(seed)
        rows = []
        for i in range(N):
            p = draw_params(rng, extreme=False)
            rr = run_scenarios(p, H=20, shock_size=5.0)
            pv = {s: rr[s]["pvY"] for s in SCENARIOS}
            impact = {s: rr[s]["impactY"] for s in SCENARIOS}
            rows.append({
                "draw": i,
                "best_pv": max(pv, key=pv.get),
                "best_impact": max(impact, key=impact.get),
                "D": denominator(p),
                **{f"pvY_{s}": pv[s] for s in SCENARIOS},
                **{f"impactY_{s}": impact[s] for s in SCENARIOS},
                **{f"param_{k}": v for k, v in p.items()},
            })
        mc = pd.DataFrame(rows)
        mc.to_csv(OUT / "monte_carlo_results.csv", index=False)

        pv_cols = [f"pvY_{s}" for s in SCENARIOS]
        spread = mc[pv_cols].max(axis=1) - mc[pv_cols].min(axis=1)
        pct_non_identical = float((spread > 1e-8).mean())
        record_test("MC-01", "Same G almost never implies equal PV(Y)", pct_non_identical > 0.999, f"{pct_non_identical:.4%} non-identical.")

        winner_counts = mc["best_pv"].value_counts().reindex(SCENARIOS.keys(), fill_value=0)
        record_test("MC-02", "No universal fiscal ranking", int((winner_counts > 0).sum()) >= 3, ", ".join(f"{k}={v}" for k, v in winner_counts.items()))

        inv_share = float((mc["best_pv"] == "public_investment").mean())
        record_test("MC-03", "Investment wins sometimes but not always", 0.05 < inv_share < 0.95, f"investment win share={inv_share:.2%}")

        poor_impact_share = float((mc["best_impact"] == "poor_transfer").mean())
        record_test("MC-04", "Poor transfers compete strongly in impact", poor_impact_share > 0.05, f"poor-transfer best-impact share={poor_impact_share:.2%}")

        inv_win = mc["best_pv"] == "public_investment"
        phi_win = mc.loc[inv_win, "param_phi"].mean()
        phi_other = mc.loc[~inv_win, "param_phi"].mean()
        psi_win = mc.loc[inv_win, "param_psi"].mean()
        psi_other = mc.loc[~inv_win, "param_psi"].mean()
        record_test("MC-05", "Investment winners have higher phi/psi", phi_win > phi_other and psi_win > psi_other, f"phi {phi_win:.3f}>{phi_other:.3f}; psi {psi_win:.3f}>{psi_other:.3f}")

        mui_win = mc.loc[inv_win, "param_mu_i"].mean()
        mui_other = mc.loc[~inv_win, "param_mu_i"].mean()
        record_test("MC-06", "Investment winners have lower import leakage", mui_win < mui_other, f"mu_i {mui_win:.3f}<{mui_other:.3f}")

        scalar_pred = 5.0 / mc["D"]
        err = pd.DataFrame({s: mc[f"pvY_{s}"] - scalar_pred for s in SCENARIOS})
        mean_abs_error = float(err.abs().mean().mean())
        record_test("MC-07", "Scalar-G prediction has material composition error", mean_abs_error > 0.50, f"MAE={mean_abs_error:.4f}")

        record_test("MC-08", "Monte Carlo outputs are finite", np.isfinite(mc[pv_cols].to_numpy()).all(), f"N={N}")

        finite_stress = True
        stress_rows = []
        for i in range(stress_N):
            p = draw_params(rng, extreme=True)
            rr = run_scenarios(p, H=25, shock_size=rng.uniform(0.1, 20.0))
            for scen in SCENARIOS:
                finite_stress &= finite(rr[scen]["dY"]) and finite(rr[scen]["dKg"]) and finite(rr[scen]["dB"]) and np.isfinite(rr[scen]["pvY"])
            if i < 100:
                stress_rows.append({"draw": i, **{f"pvY_{s}": rr[s]["pvY"] for s in SCENARIOS}})
        pd.DataFrame(stress_rows).to_csv(OUT / "stress_sample_results.csv", index=False)
        record_test("MC-09", "Extreme stress tests remain finite", finite_stress, f"{stress_N} extreme draws checked.")

        def mini(seed_value):
            rng2 = np.random.default_rng(seed_value)
            return np.array([run_scenarios(draw_params(rng2), H=12, shock_size=5.0)["public_investment"]["pvY"] for _ in range(100)])
        a = mini(777)
        b = mini(777)
        record_test("MC-10", "Monte Carlo reproducibility under fixed seed", np.allclose(a, b), f"max diff={np.max(np.abs(a-b)):.2e}")

        summary = pd.DataFrame({
            "metric": [
                "N", "stress_N", "pct_non_identical_pv", "investment_win_share",
                "poor_transfer_best_impact_share", "mean_abs_scalar_prediction_error",
                "winner_count_current_spending", "winner_count_public_investment",
                "winner_count_poor_transfer", "winner_count_rich_transfer", "winner_count_mixed_policy",
                "phi_if_investment_wins", "phi_otherwise", "psi_if_investment_wins", "psi_otherwise",
                "mu_i_if_investment_wins", "mu_i_otherwise",
            ],
            "value": [
                N, stress_N, pct_non_identical, inv_share, poor_impact_share, mean_abs_error,
                int(winner_counts["current_spending"]), int(winner_counts["public_investment"]),
                int(winner_counts["poor_transfer"]), int(winner_counts["rich_transfer"]), int(winner_counts["mixed_policy"]),
                phi_win, phi_other, psi_win, psi_other, mui_win, mui_other,
            ],
        })
        summary.to_csv(OUT / "monte_carlo_summary.csv", index=False)
        return mc, summary

    except Exception:
        record_test("MC-ERROR", "Monte Carlo tests failed", False, traceback.format_exc())
        return pd.DataFrame(), pd.DataFrame()

def sensitivity_tests():
    log("=" * 78)
    log("SENSITIVITY SWEEPS")
    log("=" * 78)

    try:
        base = baseline_params()
        rows = []

        for phi in np.linspace(0, 1, 31):
            p = dict(base); p["phi"] = float(phi)
            rows.append({"sweep": "phi", "x": phi, "y": run_scenarios(p)["public_investment"]["pvY"]})

        for mu_i in np.linspace(0, 1, 31):
            p = dict(base); p["mu_i"] = float(mu_i)
            rows.append({"sweep": "mu_i", "x": mu_i, "y": run_scenarios(p)["public_investment"]["pvY"]})

        for debt in np.linspace(0.1, 2.0, 31):
            p = dict(base); p["debt_ratio0"] = float(debt)
            rows.append({"sweep": "debt_ratio0", "x": debt, "y": run_scenarios(p)["current_spending"]["pvY"]})

        for openness in np.linspace(0, 1.0, 31):
            p = dict(base); p["open_m"] = float(openness)
            rows.append({"sweep": "open_m", "x": openness, "y": run_scenarios(p)["current_spending"]["impactY"]})

        sweeps = pd.DataFrame(rows)
        sweeps.to_csv(OUT / "sensitivity_sweeps.csv", index=False)

        phi_vals = sweeps[sweeps["sweep"] == "phi"].sort_values("x")["y"].to_numpy()
        mui_vals = sweeps[sweeps["sweep"] == "mu_i"].sort_values("x")["y"].to_numpy()
        debt_vals = sweeps[sweeps["sweep"] == "debt_ratio0"].sort_values("x")["y"].to_numpy()
        open_vals = sweeps[sweeps["sweep"] == "open_m"].sort_values("x")["y"].to_numpy()

        record_test("SENS-01", "Investment PV is non-decreasing in phi", np.all(np.diff(phi_vals) >= -1e-10), "phi sweep")
        record_test("SENS-02", "Investment PV is non-increasing in mu_i", np.all(np.diff(mui_vals) <= 1e-10), "mu_i sweep")
        record_test("SENS-03", "Current-spending PV is non-increasing in debt ratio", np.all(np.diff(debt_vals) <= 1e-10), "debt sweep")
        record_test("SENS-04", "Current-spending impact is non-increasing in openness", np.all(np.diff(open_vals) <= 1e-10), "openness sweep")
        return sweeps

    except Exception:
        record_test("SENS-ERROR", "Sensitivity tests failed", False, traceback.format_exc())
        return pd.DataFrame()

def generate_outputs(mc, summary, sweeps):
    log("=" * 78)
    log("OUTPUTS")
    log("=" * 78)

    base = baseline_params()
    rr = run_scenarios(base)
    traj_rows = []
    for scen, result in rr.items():
        for t in range(20):
            traj_rows.append({
                "scenario": scen,
                "t": t,
                "dY": result["dY"][t],
                "dKg": result["dKg"][t],
                "dB": result["dB"][t],
                "NX": result["NX"][t],
                "pi": result["pi"][t],
                "rho": result["rho"][t],
                "i_rate": result["i_rate"][t],
            })
    traj = pd.DataFrame(traj_rows)
    traj.to_csv(OUT / "baseline_trajectories.csv", index=False)

    fig = plt.figure(figsize=(10, 5.5))
    for scen in SCENARIOS:
        sub = traj[traj["scenario"] == scen]
        plt.plot(sub["t"], sub["dY"], label=scen)
    plt.title("Output paths under equal aggregate G but different fiscal composition")
    plt.xlabel("Period")
    plt.ylabel("Output deviation")
    plt.legend()
    plt.tight_layout()
    plt.savefig(OUT / "plot_output_paths.png", dpi=180)
    plt.close(fig)

    if not mc.empty:
        sample = mc.sample(n=min(1200, len(mc)), random_state=123)
        data = [sample[f"pvY_{s}"].values for s in SCENARIOS]
        fig = plt.figure(figsize=(10, 5.5))
        try:
            plt.boxplot(data, tick_labels=list(SCENARIOS.keys()), showfliers=False)
        except TypeError:
            plt.boxplot(data, labels=list(SCENARIOS.keys()), showfliers=False)
        plt.title("Monte Carlo distribution of PV(Y) by fiscal composition")
        plt.ylabel("PV(Y)")
        plt.xticks(rotation=20)
        plt.tight_layout()
        plt.savefig(OUT / "plot_mc_pvY_boxplot.png", dpi=180)
        plt.close(fig)

    if not sweeps.empty:
        for sweep_name in sweeps["sweep"].unique():
            sub = sweeps[sweeps["sweep"] == sweep_name].sort_values("x")
            fig = plt.figure(figsize=(8.5, 5))
            plt.plot(sub["x"], sub["y"])
            plt.title(f"Sensitivity sweep: {sweep_name}")
            plt.xlabel(sweep_name)
            plt.ylabel("Model response")
            plt.tight_layout()
            plt.savefig(OUT / f"plot_sensitivity_{sweep_name}.png", dpi=180)
            plt.close(fig)

    tests_df = pd.DataFrame(TEST_ROWS)
    tests_df.to_csv(OUT / "extended_test_results.csv", index=False)
    (OUT / "console_log.txt").write_text("\n".join(LOG_LINES), encoding="utf-8")

    global_pass = bool(tests_df["passed"].all()) if len(tests_df) else False
    report = f"""# Extended IS-LM-BP Fiscal-Composition Validation Report

GLOBAL_PASS = {global_pass}

Passed tests: {int(tests_df['passed'].sum())}/{len(tests_df)}

This is a structural and computational validation exercise, not empirical identification of real-world fiscal multipliers.
"""
    (OUT / "VALIDATION_REPORT.md").write_text(report, encoding="utf-8")

    metadata = {
        "global_pass": global_pass,
        "n_tests": int(len(tests_df)),
        "n_passed": int(tests_df["passed"].sum()),
        "scenarios": SCENARIOS,
        "baseline_params": baseline_params(),
        "output_directory": str(OUT),
    }
    (OUT / "metadata.json").write_text(json.dumps(metadata, indent=2), encoding="utf-8")

    zip_path = OUT.parent / "is_lm_bp_extended_validation_outputs.zip"
    with zipfile.ZipFile(zip_path, "w", zipfile.ZIP_DEFLATED) as z:
        for p in OUT.rglob("*"):
            if p.is_file():
                z.write(p, p.relative_to(OUT.parent))
    record_test("OUT-01", "Output ZIP package generated", zip_path.exists(), f"ZIP={zip_path}")

    # Save again after OUT-01
    tests_df = pd.DataFrame(TEST_ROWS)
    tests_df.to_csv(OUT / "extended_test_results.csv", index=False)
    (OUT / "console_log.txt").write_text("\n".join(LOG_LINES), encoding="utf-8")
    with zipfile.ZipFile(zip_path, "w", zipfile.ZIP_DEFLATED) as z:
        for p in OUT.rglob("*"):
            if p.is_file():
                z.write(p, p.relative_to(OUT.parent))
    return zip_path

def main():
    log("=" * 78)
    log("EXTENDED IS-LM-BP FISCAL-COMPOSITION VALIDATION")
    log("=" * 78)
    log("Missing tests added: nonlinear aggregation counterexample; finite differences; accounting identities; monotonicity; shock/horizon/beta robustness; closed-form check; Monte Carlo scalar-G error; stress tests; seed reproducibility.")

    symbolic_tests()
    deterministic_tests()
    mc, summary = monte_carlo_tests(N=3000, stress_N=500, seed=20260504)
    sweeps = sensitivity_tests()
    zip_path = generate_outputs(mc, summary, sweeps)

    tests_df = pd.DataFrame(TEST_ROWS)
    global_pass = bool(tests_df["passed"].all()) if len(tests_df) else False
    log("=" * 78)
    log(f"GLOBAL_PASS = {global_pass}")
    log(f"PASSED = {int(tests_df['passed'].sum())}/{len(tests_df)}")
    log(f"ZIP PACKAGE = {zip_path}")
    log("=" * 78)

    try:
        display(tests_df)
    except Exception:
        print(tests_df)

    return global_pass

GLOBAL_PASS = main()


==> replication/console_log.txt <==
==============================================================================
EXTENDED IS-LM-BP FISCAL-COMPOSITION VALIDATION
==============================================================================
Missing tests added: nonlinear aggregation counterexample; finite differences; accounting identities; monotonicity; shock/horizon/beta robustness; closed-form check; Monte Carlo scalar-G error; stress tests; seed reproducibility.
==============================================================================
SYMBOLIC TESTS
==============================================================================
[PASS] SYM-01 | Linear aggregation sufficiency | Requires a_C=a_I=a_T.
[PASS] SYM-02 | Zero-sum recompositions can affect output | Composition changes are invisible to scalar G.
[PASS] SYM-03 | If F=f(sum G), zero-sum changes have zero first-order effect | Aggregation case verified.
[PASS] SYM-04 | Nonlinear composition term violates aggregation | Counterexample verified.
[PASS] SYM-05 | Flexible denominator rises with capital mobility | dD/dkappa=k/h.
[PASS] SYM-06 | Public-capital PV equals finite geometric expression | Geometric PV verified.
==============================================================================
DETERMINISTIC AND ADVERSARIAL TESTS
==============================================================================
[PASS] DET-01 | Same aggregate G gives different PV(Y) | current_spending=5.0548, public_investment=12.3784, poor_transfer=4.7820, rich_transfer=1.8586, mixed_policy=6.0184
[PASS] DET-02 | Scalar-G model gives identical prediction | common=6.493506
[PASS] DET-03 | Finite-difference derivatives match analytic derivatives | current_spending: fd=1.01298701, an=1.01298701; public_investment: fd=0.93506494, an=0.93506494; poor_transfer: fd=0.95844156, an=0.95844156; rich_transfer: fd=0.37402597, an=0.37402597
[PASS] DET-04 | Debt identity holds | All baseline periods checked.
[PASS] DET-05 | Public-capital identity holds | All investment periods checked.
[PASS] DET-06 | External-balance decomposition holds | NX identity checked.
[PASS] DET-07 | Poor transfers can dominate current spending in impact | poor=6.2364; current=1.9481
[PASS] DET-08 | Public investment does not universally dominate | best=current_spending; investment PV=0.3124
[PASS] DET-09 | Public investment dominates under favorable conditions | current_spending=5.0548, public_investment=36.8165, poor_transfer=4.7820, rich_transfer=1.8586, mixed_policy=12.1282
[PASS] DET-10 | Aggregation passes when marginal effects are homogeneous | 4.54545455, 4.54545455, 4.54545455, 4.54545455
[PASS] DET-11 | Higher fiscal fragility lowers net fiscal effect | low debt PV=5.0379; high debt PV=2.4450
[PASS] DET-12 | Higher openness lowers impact multiplier | low open=6.5000; high open=2.8889
[PASS] DET-13 | Financial penalty lowers impact | low penalty=6.6102; high penalty=2.6174
[PASS] DET-14 | Risk penalty lowers impact | low risk=5.4167; high risk=2.5658
[PASS] DET-15 | Flexible-rate multiplier falls with capital mobility | M_low=1.6304; M_high=0.1123
[PASS] DET-16 | Shock-size linearity holds in linearized case | small=2.025974; big=4.051948
[PASS] DET-17 | Productive investment gains with longer horizon | H5=11.9112; H20=23.9886
[PASS] DET-18 | Higher beta raises PV of future-oriented investment | beta low=13.1980; beta high=22.2274
[PASS] DET-19 | Restricted closed-form difference matches simulation | closed=12.01412451; sim=12.01412451
[PASS] DET-20 | Deterministic reproducibility | A=12.3783792471; B=12.3783792471
[PASS] DET-21 | Baseline trajectories are finite | All arrays checked.
==============================================================================
MONTE CARLO AND STRESS TESTS
==============================================================================
[PASS] MC-01 | Same G almost never implies equal PV(Y) | 100.0000% non-identical.
[PASS] MC-02 | No universal fiscal ranking | current_spending=426, public_investment=2365, poor_transfer=203, rich_transfer=6, mixed_policy=0
[PASS] MC-03 | Investment wins sometimes but not always | investment win share=78.83%
[PASS] MC-04 | Poor transfers compete strongly in impact | poor-transfer best-impact share=22.77%
[PASS] MC-05 | Investment winners have higher phi/psi | phi 0.571>0.267; psi 0.131>0.097
[PASS] MC-06 | Investment winners have lower import leakage | mu_i 0.403<0.669
[PASS] MC-07 | Scalar-G prediction has material composition error | MAE=2.1883
[PASS] MC-08 | Monte Carlo outputs are finite | N=3000
[PASS] MC-09 | Extreme stress tests remain finite | 500 extreme draws checked.
[PASS] MC-10 | Monte Carlo reproducibility under fixed seed | max diff=0.00e+00
==============================================================================
SENSITIVITY SWEEPS
==============================================================================
[PASS] SENS-01 | Investment PV is non-decreasing in phi | phi sweep
[PASS] SENS-02 | Investment PV is non-increasing in mu_i | mu_i sweep
[PASS] SENS-03 | Current-spending PV is non-increasing in debt ratio | debt sweep
[PASS] SENS-04 | Current-spending impact is non-increasing in openness | openness sweep
==============================================================================
OUTPUTS
==============================================================================
[PASS] OUT-01 | Output ZIP package generated | ZIP=/mnt/data/is_lm_bp_extended_validation_fast/is_lm_bp_extended_validation_outputs.zip

==> replication/extended_test_results.csv <==
test_id,name,passed,details
SYM-01,Linear aggregation sufficiency,True,Requires a_C=a_I=a_T.
SYM-02,Zero-sum recompositions can affect output,True,Composition changes are invisible to scalar G.
SYM-03,"If F=f(sum G), zero-sum changes have zero first-order effect",True,Aggregation case verified.
SYM-04,Nonlinear composition term violates aggregation,True,Counterexample verified.
SYM-05,Flexible denominator rises with capital mobility,True,dD/dkappa=k/h.
SYM-06,Public-capital PV equals finite geometric expression,True,Geometric PV verified.
DET-01,Same aggregate G gives different PV(Y),True,"current_spending=5.0548, public_investment=12.3784, poor_transfer=4.7820, rich_transfer=1.8586, mixed_policy=6.0184"
DET-02,Scalar-G model gives identical prediction,True,common=6.493506
DET-03,Finite-difference derivatives match analytic derivatives,True,"current_spending: fd=1.01298701, an=1.01298701; public_investment: fd=0.93506494, an=0.93506494; poor_transfer: fd=0.95844156, an=0.95844156; rich_transfer: fd=0.37402597, an=0.37402597"
DET-04,Debt identity holds,True,All baseline periods checked.
DET-05,Public-capital identity holds,True,All investment periods checked.
DET-06,External-balance decomposition holds,True,NX identity checked.
DET-07,Poor transfers can dominate current spending in impact,True,poor=6.2364; current=1.9481
DET-08,Public investment does not universally dominate,True,best=current_spending; investment PV=0.3124
DET-09,Public investment dominates under favorable conditions,True,"current_spending=5.0548, public_investment=36.8165, poor_transfer=4.7820, rich_transfer=1.8586, mixed_policy=12.1282"
DET-10,Aggregation passes when marginal effects are homogeneous,True,"4.54545455, 4.54545455, 4.54545455, 4.54545455"
DET-11,Higher fiscal fragility lowers net fiscal effect,True,low debt PV=5.0379; high debt PV=2.4450
DET-12,Higher openness lowers impact multiplier,True,low open=6.5000; high open=2.8889
DET-13,Financial penalty lowers impact,True,low penalty=6.6102; high penalty=2.6174
DET-14,Risk penalty lowers impact,True,low risk=5.4167; high risk=2.5658
DET-15,Flexible-rate multiplier falls with capital mobility,True,M_low=1.6304; M_high=0.1123
DET-16,Shock-size linearity holds in linearized case,True,small=2.025974; big=4.051948
DET-17,Productive investment gains with longer horizon,True,H5=11.9112; H20=23.9886
DET-18,Higher beta raises PV of future-oriented investment,True,beta low=13.1980; beta high=22.2274
DET-19,Restricted closed-form difference matches simulation,True,closed=12.01412451; sim=12.01412451
DET-20,Deterministic reproducibility,True,A=12.3783792471; B=12.3783792471
DET-21,Baseline trajectories are finite,True,All arrays checked.
MC-01,Same G almost never implies equal PV(Y),True,100.0000% non-identical.
MC-02,No universal fiscal ranking,True,"current_spending=426, public_investment=2365, poor_transfer=203, rich_transfer=6, mixed_policy=0"
MC-03,Investment wins sometimes but not always,True,investment win share=78.83%
MC-04,Poor transfers compete strongly in impact,True,poor-transfer best-impact share=22.77%
MC-05,Investment winners have higher phi/psi,True,phi 0.571>0.267; psi 0.131>0.097
MC-06,Investment winners have lower import leakage,True,mu_i 0.403<0.669
MC-07,Scalar-G prediction has material composition error,True,MAE=2.1883
MC-08,Monte Carlo outputs are finite,True,N=3000
MC-09,Extreme stress tests remain finite,True,500 extreme draws checked.
MC-10,Monte Carlo reproducibility under fixed seed,True,max diff=0.00e+00
SENS-01,Investment PV is non-decreasing in phi,True,phi sweep
SENS-02,Investment PV is non-increasing in mu_i,True,mu_i sweep
SENS-03,Current-spending PV is non-increasing in debt ratio,True,debt sweep
SENS-04,Current-spending impact is non-increasing in openness,True,openness sweep
OUT-01,Output ZIP package generated,True,ZIP=/mnt/data/is_lm_bp_extended_validation_fast/is_lm_bp_extended_validation_outputs.zip


==> replication/metadata.json <==
{
  "global_pass": true,
  "n_tests": 41,
  "n_passed": 41,
  "scenarios": {
    "current_spending": {
      "Gc": 1.0,
      "Gi": 0.0,
      "TRp": 0.0,
      "TRr": 0.0
    },
    "public_investment": {
      "Gc": 0.0,
      "Gi": 1.0,
      "TRp": 0.0,
      "TRr": 0.0
    },
    "poor_transfer": {
      "Gc": 0.0,
      "Gi": 0.0,
      "TRp": 1.0,
      "TRr": 0.0
    },
    "rich_transfer": {
      "Gc": 0.0,
      "Gi": 0.0,
      "TRp": 0.0,
      "TRr": 1.0
    },
    "mixed_policy": {
      "Gc": 0.25,
      "Gi": 0.25,
      "TRp": 0.25,
      "TRr": 0.25
    }
  },
  "baseline_params": {
    "beta": 0.96,
    "cbar": 0.68,
    "open_m": 0.22,
    "financial_penalty": 0.18,
    "risk_penalty": 0.05,
    "risk_den_sens": 0.35,
    "debt_anchor": 0.6,
    "mu_c": 0.22,
    "mu_i": 0.28,
    "mu_p": 0.18,
    "mu_r": 0.36,
    "c_p": 0.9,
    "c_r": 0.45,
    "phi": 0.75,
    "psi": 0.12,
    "delta_g": 0.07,
    "zeta": 0.08,
    "chi": 0.02,
    "nx_y": 0.06,
    "lambda_pi": 0.08,
    "tax_rate": 0.18,
    "r": 0.03,
    "debt_ratio0": 0.6,
    "rho0": 0.02,
    "rho_debt": 0.2,
    "risk_drag": 0.015
  },
  "output_directory": "/mnt/data/is_lm_bp_extended_validation_fast/is_lm_bp_extended_validation_outputs"
}

==> replication/monte_carlo_summary.csv <==
metric,value
N,3000.0
stress_N,500.0
pct_non_identical_pv,1.0
investment_win_share,0.7883333333333333
poor_transfer_best_impact_share,0.22766666666666666
mean_abs_scalar_prediction_error,2.188288886120792
winner_count_current_spending,426.0
winner_count_public_investment,2365.0
winner_count_poor_transfer,203.0
winner_count_rich_transfer,6.0
winner_count_mixed_policy,0.0
phi_if_investment_wins,0.5705477258869294
phi_otherwise,0.2674114799845164
psi_if_investment_wins,0.13104543771945854
psi_otherwise,0.09654211266896544
mu_i_if_investment_wins,0.40312662371490954
mu_i_otherwise,0.6688319489232796


==> replication/sensitivity_sweeps.csv <==
sweep,x,y
phi,0.0,4.665022058828624
phi,0.03333333333333333,5.0078379338610155
phi,0.06666666666666667,5.350653808893406
phi,0.1,5.693469683925796
phi,0.13333333333333333,6.036285558958186
phi,0.16666666666666666,6.379101433990576
phi,0.2,6.721917309022967
phi,0.23333333333333334,7.064733184055357
phi,0.26666666666666666,7.407549059087747
phi,0.3,7.750364934120138
phi,0.3333333333333333,8.093180809152528
phi,0.36666666666666664,8.435996684184916
phi,0.4,8.77881255921731
phi,0.43333333333333335,9.1216284342497
phi,0.4666666666666667,9.46444430928209
phi,0.5,9.807260184314478
phi,0.5333333333333333,10.150076059346867
phi,0.5666666666666667,10.492891934379259
phi,0.6,10.835707809411652
phi,0.6333333333333333,11.178523684444043
phi,0.6666666666666666,11.521339559476433
phi,0.7,11.86415543450882
phi,0.7333333333333333,12.206971309541213
phi,0.7666666666666666,12.549787184573601
phi,0.8,12.892603059605992
phi,0.8333333333333334,13.235418934638384
phi,0.8666666666666667,13.578234809670773
phi,0.9,13.921050684703165
phi,0.9333333333333333,14.263866559735556
phi,0.9666666666666667,14.606682434767947
phi,1.0,14.949498309800337
mu_i,0.0,14.197371889523112
mu_i,0.03333333333333333,13.980825146372435
mu_i,0.06666666666666667,13.764278403221754
mu_i,0.1,13.547731660071074
mu_i,0.13333333333333333,13.331184916920394
mu_i,0.16666666666666666,13.114638173769718
mu_i,0.2,12.898091430619038
mu_i,0.23333333333333334,12.68154468746836
mu_i,0.26666666666666666,12.464997944317679
mu_i,0.3,12.248451201166999
mu_i,0.3333333333333333,12.03190445801632
mu_i,0.36666666666666664,11.815357714865643
mu_i,0.4,11.598810971714961
mu_i,0.43333333333333335,11.382264228564283
mu_i,0.4666666666666667,11.165717485413602
mu_i,0.5,10.949170742262925
mu_i,0.5333333333333333,10.732623999112247
mu_i,0.5666666666666667,10.516077255961568
mu_i,0.6,10.299530512810888
mu_i,0.6333333333333333,10.082983769660208
mu_i,0.6666666666666666,9.86643702650953
mu_i,0.7,9.64989028335885
mu_i,0.7333333333333333,9.433343540208172
mu_i,0.7666666666666666,9.21679679705749
mu_i,0.8,9.000250053906814
mu_i,0.8333333333333334,8.783703310756133
mu_i,0.8666666666666667,8.567156567605455
mu_i,0.9,8.350609824454775
mu_i,0.9333333333333333,8.134063081304097
mu_i,0.9666666666666667,7.917516338153417
mu_i,1.0,7.700969595002739
debt_ratio0,0.1,5.054806196499848
debt_ratio0,0.16333333333333333,5.054806196499848
debt_ratio0,0.22666666666666666,5.054806196499848
debt_ratio0,0.29,5.054806196499848
debt_ratio0,0.3533333333333333,5.054806196499848
debt_ratio0,0.41666666666666663,5.054806196499848
debt_ratio0,0.48,5.054806196499848
debt_ratio0,0.5433333333333332,5.054806196499848
debt_ratio0,0.6066666666666666,5.038102094694055
debt_ratio0,0.6699999999999999,4.883897847277856
debt_ratio0,0.7333333333333333,4.737345080885464
debt_ratio0,0.7966666666666665,4.597837210790373
debt_ratio0,0.8599999999999999,4.464830118985883
debt_ratio0,0.9233333333333332,4.337834314900571
debt_ratio0,0.9866666666666665,4.216408247761256
debt_ratio0,1.0499999999999998,4.100152577937841
debt_ratio0,1.1133333333333333,3.9887052505814284
debt_ratio0,1.1766666666666665,3.8817372434583803
debt_ratio0,1.24,3.7789488837361818
debt_ratio0,1.3033333333333332,3.6800666468432532
debt_ratio0,1.3666666666666667,3.5848403653624374
debt_ratio0,1.43,3.4930407879642615
debt_ratio0,1.4933333333333332,3.404457438212616
debt_ratio0,1.5566666666666666,3.318896731127718
debt_ratio0,1.6199999999999999,3.2361803120180546
debt_ratio0,1.6833333333333331,3.156143587569322
debt_ratio0,1.7466666666666666,3.078634423722083
debt_ratio0,1.8099999999999998,3.0035119886539685
debt_ratio0,1.873333333333333,2.9306457223453912
debt_ratio0,1.9366666666666665,2.8599144168611073
debt_ratio0,2.0,2.791205393713167
open_m,0.0,7.090909090909093
open_m,0.03333333333333333,6.685714285714287
open_m,0.06666666666666667,6.324324324324325
open_m,0.1,6.000000000000002
open_m,0.13333333333333333,5.707317073170732
open_m,0.16666666666666666,5.441860465116281
open_m,0.2,5.2
open_m,0.23333333333333334,4.97872340425532
open_m,0.26666666666666666,4.775510204081633
open_m,0.3,4.5882352941176485
open_m,0.3333333333333333,4.415094339622642
open_m,0.36666666666666664,4.254545454545456
open_m,0.4,4.105263157894737
open_m,0.43333333333333335,3.9661016949152543
open_m,0.4666666666666667,3.8360655737704925
open_m,0.5,3.7142857142857144
open_m,0.5333333333333333,3.6000000000000005
open_m,0.5666666666666667,3.492537313432836
open_m,0.6,3.3913043478260874
open_m,0.6333333333333333,3.295774647887324
open_m,0.6666666666666666,3.205479452054795
open_m,0.7,3.12
open_m,0.7333333333333333,3.0389610389610393
open_m,0.7666666666666666,2.962025316455697
open_m,0.8,2.888888888888889
open_m,0.8333333333333334,2.8192771084337354
open_m,0.8666666666666667,2.7529411764705887
open_m,0.9,2.6896551724137936
open_m,0.9333333333333333,2.6292134831460676
open_m,0.9666666666666667,2.5714285714285716
open_m,1.0,2.516129032258065


==> replication/stress_sample_results.csv <==
draw,pvY_current_spending,pvY_public_investment,pvY_poor_transfer,pvY_rich_transfer,pvY_mixed_policy
0,1.2804470916800672,0.40092247044634305,-1.06806718490014,-0.9498406391904523,-0.08413456549104543
1,0.9572875054395158,3.9006741168117096,-1.2159981572738718,0.15343124195181176,0.9488486767322911
2,-0.37527105047295134,-0.4117364839438654,-0.4473423626761792,-0.436516385124482,-0.41771657055436945
3,-2.511938219918402,-2.138392699241899,-2.511320222691838,-2.60521495933022,-2.44171652529559
4,-0.4149350493669209,-0.21302832493554033,-0.5523520340127942,-0.5251940356888171,-0.4263773610010182
5,0.20261212144653912,0.3068517815154465,-0.5306808680334978,-0.8006705220880835,-0.20547187178989898
6,-3.6217762737270096,9.855933750643715,-4.48245217270629,-6.088728807839051,-1.084255875907158
7,0.5293029939742823,2.7491779713229962,-0.23535326862487138,0.6939725253644962,0.9342750555092256
8,1.6065059315490353,10.115706966013487,0.15733600883079193,-2.1553659186196783,2.4310457469434095
9,-0.94905847595709,-0.853556496839517,-0.989463506497663,-0.8880503251038195,-0.9200322010995222
10,-1.255649783093247,-0.3996752257001668,-1.4143545233843726,-1.44153230503404,-1.1278029593029566
11,0.09145877837604872,0.03991310962582844,0.0316721347498859,0.06658340334870608,0.05740685652511727
12,-1.2592757148977511,-1.1552379744948709,-1.1937377718438187,-1.3489501601038008,-1.2393004053350603
13,6.456827270969708,33.60323182243791,-0.23971771693415417,0.006268941060567116,9.956652579383508
14,-3.7469225828395905,-0.01610404143463868,-4.021821552095289,-4.272417971681912,-3.0143165370128573
15,-0.5115321776005106,3.473504658164166,-2.1003668518314313,-1.7575418896923332,-0.22398406524002729
16,1.538489735060952,11.961037291528301,-0.21207679648890237,-0.27448157150680214,3.2532421646483876
17,1.4638816154452887,4.353320352848307,-1.3758699832045989,-0.9220910137644333,0.8798102428311407
18,2.5533680581034166,1.1146904655665946,0.9050771055621786,0.9676164335792802,1.385188015702868
19,0.2931651142560546,3.4174598243177696,0.15693285267119836,-0.1322409413466708,0.9338292124745882
20,-3.451126815341551,14.174774637128124,-1.7309824728466976,-4.565499077500063,1.1067915678599531
21,-0.41667369238016755,0.44381057452165634,1.3931342570073226,-0.562972049356733,0.21432477244801965
22,-0.4867516628873919,3.8248246211963237,-0.4820009221402606,-1.1703933920991327,0.42141966101738476
23,-1.8626889266571969,3.677908224680167,-0.4654962085698232,-1.8524971235113812,-0.1256935085145588
24,0.9823236940368386,2.2924885516671525,0.048913344034969636,0.43325039223745687,0.9392439954941044
25,-3.7219860591872367,-2.873604469743263,-2.965305768007254,-4.0813028550321615,-3.410549787992479
26,-0.6783001131055865,3.971425256372641,-0.5738124943210466,0.2925248255389448,0.7529593686212379
27,0.23854249287216406,7.001618757326745,0.9149399440932072,0.8432495289064886,2.249587680799651
28,0.5669789167863581,2.2139487113565988,0.5145474866707931,0.1562744773706187,0.8629373980460919
29,0.24596788066431985,1.6103582367709892,-0.2490595668103074,-0.7866589431012824,0.20515190188092994
30,3.4569073961341545,5.138893225401067,0.27969933175224837,0.005995353429202871,2.220373826679168
31,1.1592398474469718,2.6370712002620462,2.804931776345876,0.3507553458541676,1.7379995424772654
32,0.009147487512277185,1.6710830684924776,-0.02975439673531426,0.07204076885954974,0.43062923203224757
33,0.04771562554950632,0.04126376972134028,-0.0059631414197792885,0.008470050043436974,0.022871575973626067
34,0.16213283475281248,0.044214867952983496,0.20784358693962676,0.11954560497254048,0.13343422365449076
35,0.22007385251172604,3.748495966660035,-0.11748601469260687,0.3698589005531734,1.0552356762580823
36,4.975401720826392,7.805208167985632,2.7384750628238863,0.6321130668065719,4.0377995046106205
37,-0.5405469190511598,-1.4546000971917574,-1.2553149312960594,-1.4669320478176657,-1.1793484988391603
38,4.078467967826031,4.92585145772557,1.2663228215638749,1.9285495018675298,3.0497979372457515
39,1.3462699540200334,16.387605208615867,0.8530616216176677,1.5212019391942058,5.0270346808619415
40,-0.21569842693864186,31.270054485028204,-1.4621084243206153,-0.9498083618234632,7.160609817986371
41,-1.0188299532720806,0.643969373039526,-0.8083691938315126,-0.9097675005338809,-0.523249318649487
42,-0.19769217070509623,4.214262308769523,-2.474015918998214,-2.29040791010333,-0.18696342275927944
43,-0.5531118899630717,5.7589739470712145,1.0406471681748755,-0.7790154734491014,1.3668734379584793
44,0.5225893125281609,1.696123320810441,-0.11151221655759597,-0.6532910750293299,0.3634773354379191
45,-0.3565414486501717,2.603145470586323,-0.7221428819239842,0.09089615084211283,0.4038393227135697
46,0.025546269211537593,3.078917524676172,0.1462234546648618,-0.06563898212451037,0.7962620666070152
47,3.7083023063856904,14.06870499342838,0.2248559385500966,-0.04512470301017694,4.489184633838497
48,-3.286111719230413,11.30858161898533,-2.6275786083126813,-3.0849506075324027,0.5774851709774583
49,0.2632984397965992,12.22281120583415,1.0513764661488183,1.739022829298223,3.819127235269447
50,-0.8801932255213237,5.100793934728778,-0.3437440947801629,-0.4999415862343013,0.8442287570482476
51,5.8329414046866725,5.7785048508281545,0.18565521519723663,0.3186978408150727,3.0289498278817835
52,-0.02225693390869835,1.111706166515142,0.573126732328716,0.3743950549820413,0.5092427549793002
53,-0.27285413063106195,1.3850660245989492,-0.9652146485880496,-0.8948059432059752,-0.1869521744565346
54,2.7952465083328115,6.124236624094251,0.8496530755085326,0.2789105398394242,2.5120116869437563
55,-0.6736319145660804,-0.19018021133213525,-0.8817027956976224,-0.8202623209121647,-0.6414443106270007
56,-0.57211331667435,-0.5412564660137303,-0.6635976652966145,-0.6066596226780051,-0.595906767665675
57,0.5183477032740965,0.23684945302607846,0.14395583742386484,-0.037252428601528456,0.21547514128062756
58,1.5346304901333059,7.570371262133432,1.6514849619186132,-0.04062400768348385,2.678965676625467
59,-0.024482113788717275,9.167605605406616,2.469666201850086,1.6800370965952631,3.3232066975158117
60,-1.075922027361747,0.0727128069896412,-1.3630185891712,-1.839134424943646,-1.051340558621738
61,-1.7224332967142169,8.62952319551374,-2.630139983168223,-2.7049232319648926,0.39300667091660263
62,-0.32869456889318577,1.289359710216368,-0.13062709153681895,-0.9470053978987939,-0.029241837028107634
63,3.486131344733214,27.4663003918466,0.04854606364275475,0.1882605072395809,7.79730957686554
64,0.20316573104755026,12.806860838008507,3.1900620907356148,1.561105211455257,4.440298467811732
65,1.661991435684892,3.18747594926647,0.4271663886188412,1.6170607663524057,1.7234236349806524
66,0.12463673553654049,4.080595106034739,1.4580958260645474,1.3005097046480845,1.7409593430709778
67,6.782112972828722,10.041266143255276,4.962747974619121,0.7443634915207585,5.632622645555969
68,3.417672631488475,5.306212091623857,2.8507903781186474,0.5851471514132911,3.0399555631610684
69,4.268998974393217,8.664281632860297,5.15291533782433,0.4658924738692963,4.638022104736785
70,-0.1431563533177799,3.6596234080506016,2.3857235867909323,3.1803280964878367,2.270629684502898
71,2.1682148257403338,21.513820141950756,1.9176210021936424,1.7547653197813573,6.838605322416521
72,1.3021355205113447,15.551069753056739,5.5293980743615565,0.6310035095961328,5.753401714381444
73,-2.5470782757223387,19.899225594968105,-1.1437974125220345,-1.1867209113935495,3.7554072488325456
74,0.7126470714450778,4.311485470416945,-0.6957911754544356,-1.270981196901371,0.7643400423765537
75,1.824793063721479,3.4245743393974832,0.08948710964168588,-0.12040459211705587,1.3046124801608978
76,-7.032289862698321,-5.663080661615165,-7.017709889557228,-7.861627180014472,-6.893676898471299
77,-4.685760489253925,-2.5530551103944097,-3.892116313335291,-4.5864604451206255,-3.929348089526063
78,1.4518122478282653,11.28673521284903,1.592469243549164,2.6010468474288877,4.233015887913837
79,-1.874817779739045,1.5862243906684281,-1.3172783125156533,-3.005535549037698,-1.1528518126559923
80,0.7743802266320303,1.443844608434986,-0.3418521845491134,-0.02788173044389031,0.46212273001850335
81,6.743334370396678,12.344622912986644,-0.8750128212390288,5.062204241065456,5.81878717580244
82,-0.39305242043654176,0.915184231137913,-1.1883434425799055,-1.396241153848121,-0.515613196431664
83,3.297918349867251,8.98809763675134,-1.5502893010303262,0.07936084441487132,2.703771882500784
84,-0.22450664212447466,0.12445149591885521,-0.7846274485549747,-0.1296571243268233,-0.2535849297718544
85,6.194223244127444,8.865813772999246,0.4177826412504342,2.7771199905193953,4.56373491222413
86,0.9037033711212317,0.323298199856153,0.7464674302896416,0.2224489874284896,0.5489794971738787
87,-2.3459722058026813,-1.1727728784775933,-3.530608984571207,-4.447636678709791,-2.874247686890318
88,1.3689897578423582,11.133233055268114,-1.0799889826688984,-0.4476952487825192,2.743634645414764
89,-1.1543296002133385,-1.100997303982679,-1.2299232027753804,-1.1815135262906307,-1.1666909083155073
90,6.734451518720604,14.591357908626344,4.748625228573293,4.593741883071733,7.667044134747992
91,-3.123116965957021,-1.8535723145278429,-2.7449566099328253,-2.645610081653753,-2.59181399301786
92,4.173267785185113,4.813471340983033,0.9955810826019789,1.9052501903605665,2.971892599782672
93,-1.2559362096574718,1.484267439749819,-0.9789493889094631,-1.805634947020987,-0.6390632764595255
94,3.4546411136332167,7.249989449906097,-1.6084510573135309,-1.3783007263163312,1.929469694977363
95,0.9803560942488249,1.5698686033574116,-0.7259139334610332,-0.8081012182435804,0.2540523864754057
96,0.24680524812149696,5.037234801736038,2.4373151667557025,3.565060308344015,2.8216038812393123
97,7.6270257654354765,8.211550777344106,3.121164173897401,6.5398803974661615,6.374905278535787
98,0.6972035784391907,4.6680151895054545,0.1258350225097633,2.3616255352833773,1.9631698314344466
99,-1.4879039342545728,-1.494802769757533,-1.5675529141774887,-1.5943913574900719,-1.5361627439199168

